The Transient Ultra-luminous X-ray Source, ULX-4, in M51

We present the results of a temporal and spectral analysis of the transient source ULX-4 in the galaxy M51. The data used were drawn from Chandra, XMM-Newton and Swift-XRT archives, spanning the years 2000-2019. The X-ray flux of the source is seen to vary by two orders of magnitudes within a month but a short-term variability was not observed over the time intervals of 100-2000 second in the 0.3-10 keV energy band. We find some evidence for the existence of bi-modality feature in the flux distribution of ULX-4. We identified two optical sources as possible counterparts within an error radius of 0."18 at 95% confidence level for ULX-4 based on the archival HST/ACS and HST/WFC3 data. Blackbody fits of the spectral energy distributions (SEDs) indicate the spectral type to be B-type stars. One of these counterparts exhibits a low-amplitude optical periodicity of 264 days in the F606W filter; if we assume this apparent periodicity is associated with the orbital motion of the donor, then it is more likely that the donor is a red supergiant satisfying the long periodicity and accretion via Roche-lobe overflow. Consequently, the SED would then have to be interpreted as a superposition of emissions from a cold donor and a hot flow component, most likely from an accretion disk. If, on the other hand, the periodicity is super orbital in nature i.e., due to possible interactions of the compact object with a circumstellar disk, the donor could then be a Be/X star hosting a neutron star.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
